WCEbleedGen: A wireless capsule endoscopy dataset and its benchmarking for automatic bleeding classification, detection, and segmentation

Computer-based analysis of Wireless Capsule Endoscopy (WCE) is crucial. However, a medically annotated WCE dataset for training and evaluation of automatic classification, detection, and segmentation of bleeding and non-bleeding frames is currently lacking. The present work focused on development of a medically annotated WCE dataset called WCEbleedGen for automatic classification, detection, and segmentation of bleeding and non-bleeding frames. It comprises 2,618 WCE bleeding and non-bleeding frames which were collected from various internet resources and existing WCE datasets. A comprehensive benchmarking and evaluation of the developed dataset was done using nine classification-based, three detection-based, and three segmentation-based deep learning models. The dataset is of high-quality, is class-balanced and contains single and multiple bleeding sites. Overall, our standard benchmark results show that Visual Geometric Group (VGG) 19, You Only Look Once version 8 nano (YOLOv8n), and Link network (Linknet) performed best in automatic classification, detection, and segmentation-based evaluations, respectively. Automatic bleeding diagnosis is crucial for WCE video interpretations. This diverse dataset will aid in developing of real-time, multi-task learning-based innovative solutions for automatic bleeding diagnosis in WCE. The dataset and code are publicly available at https://zenodo.org/records/10156571 and https://github.com/misahub2023/Benchmarking-Codes-of-the-WCEBleedGen-dataset.

==> readme.txt <==
# Readme.txt
# 
# @author Damien Simonnet <simonnet@ecole.ensicaen.fr>
#
# @version 1.0 (July 24, 2009)
# @version 1.1 (September 03, 2009)
# add optional command \secondauthoraddr
# @version 1.2 (September 11, 2009)
# enables to use \\ in the command \@authoraddr
#
# Template latex for ICDP 2009/2011/2013/2015 ICPRS 2016
#


# 1 - Content

Folder "template":
	icdp2009.sty: package template
	preamble.tex: latex file that you have to include in the preamble 

Folder "example":
	icdp2009.bib: list of all references
	example.txt: using sample of this template

# 2 - Compiling
The compiling order is the following: .tex -> .div -> .ps -> .pdf
	 

